Bayesian Optimization in a Billion Dimensions via Random Embeddings

Bayesian optimization techniques have been successfully applied to robotics, planning, sensor placement, recommendation, advertising, intelligent user interfaces and automatic algorithm configuration. Despite these successes, the approach is restricted to problems of moderate dimension, and several workshops on Bayesian optimization have identified its scaling to high-dimensions as one of the holy grails of the field. In this paper, we introduce a novel random embedding idea to attack this problem. The resulting Random EMbedding Bayesian Optimization (REMBO) algorithm is very simple, has important invariance properties, and applies to domains with both categorical and continuous variables. We present a thorough theoretical analysis of REMBO. Empirical results confirm that REMBO can effectively solve problems with billions of dimensions, provided the intrinsic dimensionality is low. They also show that REMBO achieves state-of-the-art performance in optimizing the 47 discrete parameters of a popular mixed integer linear programming solver.

==> Jair_Review_June_2014.txt <==
----------  1st Review ----------
* Bayesian optimization in a billion dimensions via random embeddings.

** Comments to the authors: This paper presents a method to perform
Bayesian optimization in high dimensional spaces, provided that the
effective dimension of the problem is low dimensional. The algorithm
is pretty simple, as it relies only on a the random projection of the
high dimensional inputs to the lower dimensional space.

After reading the IJCAI paper, I implemented myself the simplest
version (low dimensional kernel) and I was surprised to see how easy
is to implement and how reliable are the results (with interleaved
runs). Although there are more important features, I think the authors
may highlight it (for example, while making the comparison against
Chen 2012).

The paper in general is well written and I only have minor
commentaries. The assumptions on the regret bounds seem reasonable,
considering the scope of the paper. The connection between the regret
bound proof and the hyper-parameter learning bound is interesting. The
addition of the source code is a plus.

I have some concerns with respect to integer and categorical data. In
my opinion, there is a trend on Bayesian optimization addressing
hyperparameter optimization problems with those kind of inputs without
really understanding how they behave. For example, all bounds rely on
continuous kernels (Gaussian, Matern, etc.). Although the kernel based
on the Hamming distance is interesting, it is still not known if there
are any convergence bounds (Bull 2011 requires continuous kernels).

Also, the use of integer inputs by rounding as suggested in the paper,
results in staircase-like acquisition functions, which are really hard
to optimize. For example, staircase functions are not Lipschitz
continuous as required by DIRECT. Thus, are there any guarantees that
DIRECT and CMA-ES are finding the optima of the acquisition function?
It could be interesting to see a synthetic experiment with integer
data in 1D or 2D to test the discrete kernel.

Nevertheless, the experiments did show that Bayesian optimization and
REMBO performs well in such problems, at least comparable to
state-of-the-art methods.

-Why the hyperparameter learning threshold is compared against
sqrt(sigma)? Being a fixed threshold, it could be equally valid to use
sigma or sigma^2, but the latter may have physical meaning, being
easier to set up a threshold. Furthermore, something like
sigma(x)/f(x) would be more general as it consider the scale of the
problem.

-Between pages 17-18: Figure 4.3 (bottom) -> Figure 5 (right)

--- 2nd Review ---------------------

Bayesian Optimization in a Billion Dimensions via Random Embeddings

Bayesian optimization is an old idea, but it has recently received a
significant amount of attention in the machine learning community for
finding maxima of difficult objectives.  Bayesian optimization appears
to be a good fit for the difficult problem hyperparameter tuning for
various machine learning and, e.g., integer programming solvers. 

A persistent challenge for Bayesian optimization has been to deal with
high-dimensional problems.  Most Bayesian optimization evaluations
have been performed on about ten parameters and there have only been a
few reported results that used more than a couple dozen.  This paper
tackles this problem in a straightforward way by using random
projections.  It observes that most real problems have a low
"effective dimensionality" and that there is a (possibly
coordinate-aligned) subspace that dominates the function variability.
The paper provides some theoretical support for the idea that, if such
a subspace exists, optimization of a similarly-sized but randomly
chosen subspace will succeed.  Some modest empirical evaluations are
performed, to show that it does well when the assumptions are met but
does not catastrophically fail when they are not.

I think this paper tackles an incredibly important problem and makes
interesting progress.  However, I think the paper needs some
significant revisions.  My main complaint is that I don't think the
analysis is as thoughtful as it could be and therefore oversells its
result -- the dramatic title is a prime example.  Put simply, the
paper does not address the central issue: the curse of dimensionality
in random projections.

Theorem 2 is technically true, but it is not practically true if there
is any interesting (even small) variation outside of the subspace, or
noise in the evaluations.  Imagine that you really did have a billion
dimensions and that you knew the true effective dimensionality was 1
in a direction you don't know a priori.  You therefore use one random
projection.  Theorem 2 is true in that the set of exactly orthogonal
random projections has measure zero.  However, they will be orthogonal
for practical purposes.  Without loss of generality, let's assume that
the one dimension that matters is the first one and so the ideal
projection would be [1, 0, 0, ... , 0], almost exactly the same setup
from the proof of Theorem 3.  Let's further assume that the random
projection is drawn from a spherical Gaussian with mean zero and unit
variance, which is what REMBO is built around.  The length of the
projection vector will be be between 3.15e4 and 3.18e4 with
probability at least 0.99.  The inner product with the "true"
projection, however, has a univariate standard normal distribution.
This means that the angle in between these two projections is, with
high probability, within 7.36e-5 radians of pi/2.  It is true that
they are not exactly orthogonal, but they are essentially orthogonal.
This means that your length scales would need to be incredibly tiny to
model variations in the true projection and that one unit of variation
in your searched subspace would correspond to a huge range in the true
projection.

It is possible that I am missing something significant in this, but I
don't see how the Branin experiment could work with 1e9 dimensions.
The statement "... since REMBO is independent of the extrinsic
dimensionality ..."  doesn't seem like it can be true.  As a minimum,
the discussion of the Branin example needs to be expanded to be
convincing.  I assume it was performed with box constraints on the
intrinsic space, and that the constraints on the projection were
around [-4, 4], based on Section 3.  It seems like only the tiny
little piece of this box near the origin would be inside the intrinsic
box constraints.  Is a search procedure used first to find this
region?

The remainder of the experiments are not exceptionally
high-dimensional: 47 parameters for lpsolve, and 14 parameter for the
Kinect.  47 dimensions is somewhat larger than I've previously seen,
although it is not clear whether the discrete nature of this problem
alters the intepretation of the results relative to a similar number
of continuous dimensions.  What I would find compelling for a paper
making as large of claims as this one does is to at least tackle a
real problem with a couple hundred dimensions with an intrinsic
dimensionality of 10 or 20.  That's not anywhere near a billion
dimensions, but would provide some needed evidence that this really
does improve scaling in a practical way.

---- 3rd Review----
The paper explores a simple approach (which the authors call REMBO) to
scaling Bayesian optimization to high dimensions: First pick a random
low-dimensional subspace (via a Gaussian random matrix), and then
apply ordinary Bayesian optimization on this subspace. If constraints
must be met, apply Euclidean projections onto the feasible set. The
authors investigate this approach both in theory, proving convergence
rates under some assumptions, and evaluate it empirically, in
simulation, and on two real case studies.

This is a nice paper and should eventually be accepted. While random
projections are known to be very effective in various tasks, the paper
provides useful theoretical and empirical insights on their benefit
for high-dimensional global optimization, which is a notoriously hard
problem. Before it can be accepted, I have some concerns that should
be addressed.

My main concern is that I think there are some issues with Theorem 8.
Let me comment on the theoretical results separately.

Theorems 2 and 3 are results about the feasibility of using random
embeddings under the assumption that the true objective has low
effective dimensionality. In particular, they prove that the low
dimensional subspace contains the maximizer, in the unconstrained case
(Thm 2) and the constrained case (Thm 3, given that a large enough
domain is searched on the subspace and projections are used). These
results are not very surprising, but provide a useful "sanity check”.
However, they do not state anything about the efficiency of the
optimization procedure. In fact, they would hold for any global
optimization approach (not only Bayesian optimization).

Theorem 8 has the much more ambitious goal of providing convergence
rates (bounds on the simple regret) that only depend on the effective
dimensionality. However, it seems to make very strong assumptions. In
particular, it makes the crucial assumption that the maximizer of f is
contained in the low-dimensional subspace searched (i.e., the
restriction of the image of A inside the convex set X). Of course,
this depends on the specific realization of the random matrix A. Do
the authors condition on this event? In this case, the conditional
distribution of A is no longer normal (it seems to depend on the
geometry of X, the location of the maximum, etc.), and I don’t think
the proof holds (since it uses concentration results for Gaussian
random matrices). Do they universally quantify over it (i.e., require
the maximum be contained in the image of A restricted to X for *all*
matrices)?  In this case, it seems to me that the only possible
location for the maximizer is the origin! Beyond these technical
concerns, Theorem 8 ignores the effect of using projections, and
analyses an extremely conservative algorithm (that uses a very small
length scale), which one likely wouldn’t want to apply in practice.

I believe the paper’s main strength lies in the rather compelling --
and quite extensive -- empirical study. In fact, I feel that the paper
would be interesting and strong enough even without Theorem 8. I
wonder why Appendix D has been delegated to the appendix. I would
recommend adding it to the main paper.

- page 7: Typo: ouside -> outside
- page 10: For which choices of h is the kernel defined for
categorical variables positive definite?

----------------------------------------------------



==> embedding_arxiv/Jair_Review_June_2014.txt <==
----------  1st Review ----------
* Bayesian optimization in a billion dimensions via random embeddings.

** Comments to the authors: This paper presents a method to perform
Bayesian optimization in high dimensional spaces, provided that the
effective dimension of the problem is low dimensional. The algorithm
is pretty simple, as it relies only on a the random projection of the
high dimensional inputs to the lower dimensional space.

After reading the IJCAI paper, I implemented myself the simplest
version (low dimensional kernel) and I was surprised to see how easy
is to implement and how reliable are the results (with interleaved
runs). Although there are more important features, I think the authors
may highlight it (for example, while making the comparison against
Chen 2012).

The paper in general is well written and I only have minor
commentaries. The assumptions on the regret bounds seem reasonable,
considering the scope of the paper. The connection between the regret
bound proof and the hyper-parameter learning bound is interesting. The
addition of the source code is a plus.

I have some concerns with respect to integer and categorical data. In
my opinion, there is a trend on Bayesian optimization addressing
hyperparameter optimization problems with those kind of inputs without
really understanding how they behave. For example, all bounds rely on
continuous kernels (Gaussian, Matern, etc.). Although the kernel based
on the Hamming distance is interesting, it is still not known if there
are any convergence bounds (Bull 2011 requires continuous kernels).

Also, the use of integer inputs by rounding as suggested in the paper,
results in staircase-like acquisition functions, which are really hard
to optimize. For example, staircase functions are not Lipschitz
continuous as required by DIRECT. Thus, are there any guarantees that
DIRECT and CMA-ES are finding the optima of the acquisition function?
It could be interesting to see a synthetic experiment with integer
data in 1D or 2D to test the discrete kernel.

Nevertheless, the experiments did show that Bayesian optimization and
REMBO performs well in such problems, at least comparable to
state-of-the-art methods.

-Why the hyperparameter learning threshold is compared against
sqrt(sigma)? Being a fixed threshold, it could be equally valid to use
sigma or sigma^2, but the latter may have physical meaning, being
easier to set up a threshold. Furthermore, something like
sigma(x)/f(x) would be more general as it consider the scale of the
problem.

-Between pages 17-18: Figure 4.3 (bottom) -> Figure 5 (right)

--- 2nd Review ---------------------

Bayesian Optimization in a Billion Dimensions via Random Embeddings

Bayesian optimization is an old idea, but it has recently received a
significant amount of attention in the machine learning community for
finding maxima of difficult objectives.  Bayesian optimization appears
to be a good fit for the difficult problem hyperparameter tuning for
various machine learning and, e.g., integer programming solvers. 

A persistent challenge for Bayesian optimization has been to deal with
high-dimensional problems.  Most Bayesian optimization evaluations
have been performed on about ten parameters and there have only been a
few reported results that used more than a couple dozen.  This paper
tackles this problem in a straightforward way by using random
projections.  It observes that most real problems have a low
"effective dimensionality" and that there is a (possibly
coordinate-aligned) subspace that dominates the function variability.
The paper provides some theoretical support for the idea that, if such
a subspace exists, optimization of a similarly-sized but randomly
chosen subspace will succeed.  Some modest empirical evaluations are
performed, to show that it does well when the assumptions are met but
does not catastrophically fail when they are not.

I think this paper tackles an incredibly important problem and makes
interesting progress.  However, I think the paper needs some
significant revisions.  My main complaint is that I don't think the
analysis is as thoughtful as it could be and therefore oversells its
result -- the dramatic title is a prime example.  Put simply, the
paper does not address the central issue: the curse of dimensionality
in random projections.

Theorem 2 is technically true, but it is not practically true if there
is any interesting (even small) variation outside of the subspace, or
noise in the evaluations.  Imagine that you really did have a billion
dimensions and that you knew the true effective dimensionality was 1
in a direction you don't know a priori.  You therefore use one random
projection.  Theorem 2 is true in that the set of exactly orthogonal
random projections has measure zero.  However, they will be orthogonal
for practical purposes.  Without loss of generality, let's assume that
the one dimension that matters is the first one and so the ideal
projection would be [1, 0, 0, ... , 0], almost exactly the same setup
from the proof of Theorem 3.  Let's further assume that the random
projection is drawn from a spherical Gaussian with mean zero and unit
variance, which is what REMBO is built around.  The length of the
projection vector will be be between 3.15e4 and 3.18e4 with
probability at least 0.99.  The inner product with the "true"
projection, however, has a univariate standard normal distribution.
This means that the angle in between these two projections is, with
high probability, within 7.36e-5 radians of pi/2.  It is true that
they are not exactly orthogonal, but they are essentially orthogonal.
This means that your length scales would need to be incredibly tiny to
model variations in the true projection and that one unit of variation
in your searched subspace would correspond to a huge range in the true
projection.

It is possible that I am missing something significant in this, but I
don't see how the Branin experiment could work with 1e9 dimensions.
The statement "... since REMBO is independent of the extrinsic
dimensionality ..."  doesn't seem like it can be true.  As a minimum,
the discussion of the Branin example needs to be expanded to be
convincing.  I assume it was performed with box constraints on the
intrinsic space, and that the constraints on the projection were
around [-4, 4], based on Section 3.  It seems like only the tiny
little piece of this box near the origin would be inside the intrinsic
box constraints.  Is a search procedure used first to find this
region?

The remainder of the experiments are not exceptionally
high-dimensional: 47 parameters for lpsolve, and 14 parameter for the
Kinect.  47 dimensions is somewhat larger than I've previously seen,
although it is not clear whether the discrete nature of this problem
alters the intepretation of the results relative to a similar number
of continuous dimensions.  What I would find compelling for a paper
making as large of claims as this one does is to at least tackle a
real problem with a couple hundred dimensions with an intrinsic
dimensionality of 10 or 20.  That's not anywhere near a billion
dimensions, but would provide some needed evidence that this really
does improve scaling in a practical way.

---- 3rd Review----
The paper explores a simple approach (which the authors call REMBO) to
scaling Bayesian optimization to high dimensions: First pick a random
low-dimensional subspace (via a Gaussian random matrix), and then
apply ordinary Bayesian optimization on this subspace. If constraints
must be met, apply Euclidean projections onto the feasible set. The
authors investigate this approach both in theory, proving convergence
rates under some assumptions, and evaluate it empirically, in
simulation, and on two real case studies.

This is a nice paper and should eventually be accepted. While random
projections are known to be very effective in various tasks, the paper
provides useful theoretical and empirical insights on their benefit
for high-dimensional global optimization, which is a notoriously hard
problem. Before it can be accepted, I have some concerns that should
be addressed.

My main concern is that I think there are some issues with Theorem 8.
Let me comment on the theoretical results separately.

Theorems 2 and 3 are results about the feasibility of using random
embeddings under the assumption that the true objective has low
effective dimensionality. In particular, they prove that the low
dimensional subspace contains the maximizer, in the unconstrained case
(Thm 2) and the constrained case (Thm 3, given that a large enough
domain is searched on the subspace and projections are used). These
results are not very surprising, but provide a useful "sanity check”.
However, they do not state anything about the efficiency of the
optimization procedure. In fact, they would hold for any global
optimization approach (not only Bayesian optimization).

Theorem 8 has the much more ambitious goal of providing convergence
rates (bounds on the simple regret) that only depend on the effective
dimensionality. However, it seems to make very strong assumptions. In
particular, it makes the crucial assumption that the maximizer of f is
contained in the low-dimensional subspace searched (i.e., the
restriction of the image of A inside the convex set X). Of course,
this depends on the specific realization of the random matrix A. Do
the authors condition on this event? In this case, the conditional
distribution of A is no longer normal (it seems to depend on the
geometry of X, the location of the maximum, etc.), and I don’t think
the proof holds (since it uses concentration results for Gaussian
random matrices). Do they universally quantify over it (i.e., require
the maximum be contained in the image of A restricted to X for *all*
matrices)?  In this case, it seems to me that the only possible
location for the maximizer is the origin! Beyond these technical
concerns, Theorem 8 ignores the effect of using projections, and
analyses an extremely conservative algorithm (that uses a very small
length scale), which one likely wouldn’t want to apply in practice.

I believe the paper’s main strength lies in the rather compelling --
and quite extensive -- empirical study. In fact, I feel that the paper
would be interesting and strong enough even without Theorem 8. I
wonder why Appendix D has been delegated to the appendix. I would
recommend adding it to the main paper.

- page 7: Typo: ouside -> outside
- page 10: For which choices of h is the kernel defined for
categorical variables positive definite?

----------------------------------------------------



==> embedding_arxiv/theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.


==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

